Herschel-Planck dust optical depth and column density maps - II. Perseus

We present optical depth and temperature maps of the Perseus molecular cloud, obtained combining dust emission data from the Herschel and Planck satellites and 2MASS/NIR dust extinction maps. The maps have a resolution of 36 arcsec in the Herschel regions, and of 5 arcmin elsewhere. The dynamic range of the optical depth map ranges from $1\times10^{-2}\, \mathrm{mag}$ up to $20 \,\mathrm{mag}$ in the equivalent K band extinction. We also evaluate the ratio between the $2.2 \,\mathrm{\mu m}$ extinction coefficient and the $850 \,\mathrm{\mu m}$ opacity. The value we obtain is close to the one found in the Orion B molecular cloud. We show that the cumulative and the differential area function of the data (which is proportional to the probability distribution function of the cloud column density) follow power laws with index respectively $\simeq -2$, and $\simeq -3$. We use WISE data to improve current YSO catalogues based mostly on \emph{Spitzer} data and we build an up-to-date selection of Class~I/0 objects. Using this selection, we evaluate the local Schmidt law, $\Sigma_{\mathrm{YSO}} \propto \Sigma_{\mathrm{gas}}^{\beta}$, showing that $\beta=2.4 \pm 0.6$. Finally, we show that the area-extinction relation is important for determining the star formation rate in the cloud, which is in agreement with other recent works.

==> table.csv <==
#  RAJ2000  DECJ2000	 	 W1mag	        eW1mag	W2mag	        eW2mag	W3mag	        eW3mag	W4mag	        eW4mag		Ref
     55.8726234     31.8720837   12.1809998	0.028	10.5489998	0.02	6.6609998	0.019	7.4990001	0.15		Y15
     55.9000816     31.8358345   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.9382095     32.0662766   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.9625816     32.0522499   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.9868317     32.0513039   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.0109596     32.0331955   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.0383339     32.0438347   10.9440002	0.038	9.6630001	0.066	6.5539999	0.126	7.1360002	0.123	        Y15
     56.0540848     32.0265274   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.0889587     31.9923897   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.1035004     32.2301102   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.1262512     32.1931114   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.1805000     32.0254173   8.6269999	0.027	6.9299998	0.028	4.3969998	0.069	8.4910002	0.3		Y15
     56.1831665     32.0267220   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15   
     56.3075829     32.2027779   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15  
     52.1356659     31.1847496   13.467	        0.036	11.8769999	0.042	8.9239998	0.076	8.0649996	NaN             Y15
     52.1437073     31.0141945   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15  
     52.1545410     31.2252235   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15  
     52.1615829     31.3018322   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.1629181     31.1004734   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.1654587     31.2921944   11.4250002	0.048	9.6639996	0.036	6.9629998	0.083	8.0600004	0.263	        Y15
     52.1692924     31.2990265   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15  
     52.1803322     31.2924709   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2032089     31.2691116   13.5030003	0.029	11.9849997	0.029	9.2489996	0.127	8.5450001	NaN	        Y15
     52.2135849     31.2942486   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15  
     52.2314568     31.2435284   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2358322     31.1269455   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2383766     31.2386398   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2434578     31.3715286   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2467918     31.3423615   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2471657     31.2635269   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2522926     31.2002239   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2565002     31.3390560   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2638741     31.3873882   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2657509     31.2677212   6.7119999	0.055	4.9299998	0.055	1.257		0.013	-1.71		0.002		Y15
     52.2669182     31.2462502   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2706261     31.3439999   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2824173     31.3659172   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15 
     52.2873764     31.3822498   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2879181     31.3579731   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2937088     31.2252789   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2943764     31.2277775   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2944984     31.3057213   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2969170     31.3087215   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.2995415     31.3575001   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3002510     31.2181664   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3002510     31.2171402   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3040428     31.3039722   10.375		0.04	7.6100001	0.091	5.6500001	0.076	7.5110002	0.146	        Y15
     52.3064156     31.2328339   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3215408     31.4629173   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3260841     31.3888607   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3277931     31.3382511   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3335838     31.4020824   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3351669     31.3094997   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.3503761     31.3326683   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.3313332     30.5733891   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.3429985     30.7538605   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.4009171     30.7543602   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.4020424     30.7561665   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.4117928     30.7350559   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.4129982     30.7328339   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.6561241     30.2578049   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.9128342     30.2175274   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.9301262     30.2080288   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     51.9486237     30.2012501   7.3670001	0.219	6.0689998	0.027	3.457		0.011	1.6390001	0.02	        Y15
     52.0016251     30.1336937   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.1437073     31.0141945   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.1887512     31.0949726   13.8109999	0.023	11.6330004	0.021	8.8929996	0.08	8.7620001	NaN	        Y15
     52.2752075     30.5108891   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15   
     52.3478317     31.5581932   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.4659157     31.6516666   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.5630836     30.3970547   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.5935402     31.5445824   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.6130829     30.4749451   10.8030005	0.025	9.9440002	0.023	7.3899999	0.04	7.4180002	0.142	        Y15
     52.6361656     30.4407215   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.8112488     30.8320560   9.9329996	0.027	8.8170004	0.033	6.3930001	0.067	6.04		0.138	        Y15
     52.8374176     30.7583618   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.0748329     30.8298626   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.1215401     31.0446663   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.2410011     31.1023064   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.2767067     31.1346111   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.2898331     31.0920010   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.3035011     31.3567219   7.2839999	0.036	5.7280002	0.042	3.1099999	0.011	0.926		0.016	        Y15
     53.3074989     31.3348064   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.3099174     31.1196938   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.3185005     31.1145840   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.3193741     31.1320000   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.3243752     31.1588612   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     53.3346672     31.1226387   13.5509996	0.022	10.191		0.021	8.2119999	0.12	8.6800003	NaN             Y15 
     53.3637085     31.1194992   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.4212074     31.8012772   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.4821243     31.8031654   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.4944572     31.8059444   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.5090408     31.8005829   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     55.7335434     31.9457760   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.1472511     32.4770012   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     56.7726250     32.7190285   9.599		0.023	8.217		0.021	5.7160001	0.035	8.8940001	0.541           Y15 
     56.9232483     32.8622475   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		Y15
     52.1438332	    31.1181946   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09
     52.3001671     31.2172222   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09
     52.3428345     31.2318058   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09
     52.2390404     31.237833    "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09   
     52.203167      31.2691383   13.5030003	0.029	11.9849997	0.029	9.2489996	0.127	8.5450001	NaN	        G09
     52.1802902     31.2925282   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09    
     52.2034988     31.2982502   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09
     52.237957      31.319973    "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09     
     52.3048325     31.3303623   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09  
     52.2471237     31.3356113   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09    
     52.2705841     31.3440571   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09     
     52.2378769     31.3569717   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09     
     52.2872925     31.3823051   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09     
     52.3814163     31.4243889   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09    
     55.9001236     31.8358345   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09    
     56.0540848     32.0265274   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09    
     56.0098763     32.027916    "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09     
     55.9965401     32.0474701   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09     
     55.9382095     32.0662766   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09   
     55.9778328     32.075695    "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09    
     56.1262512     32.1931381   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09     
     56.2982101     32.4647789   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		G09
     52.2416000     31.3478000   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		GMM09
     52.2879000     31.3849000   ""		""	""		""	""		""	""		""		GMM09
     55.9791985     32.0175018   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		E09
     55.9886017     32.0131989   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		E09
     55.9855003     32.0147018   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		E09 
     55.9902        32.0124016   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		E09
     55.9908981     32.0533981   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		E09
     55.9975014     32.0098991   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		E09
     55.9985008     32.0317001	 7.5209999	0.112	6.2119999	0.027	4.1030002	 0.028	6.1160002	0.05	        E09
     56.0890007     31.9923992   "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		E09
     55.5444984	    31.7849007   13.0869999	0.03	11.9250002	0.05	10.4840002	0.036	8.6949997	NaN		E09
     53.196701	    30.9878998	 8.79		0.024	7.6360002	0.02	5.7750001	0.077	8.4709997	NaN	        E09
     51.9094429     30.2329445   9.5819998      0.023   8.2729998       0.019   6.513           0.03    8.7340002       0.517           E09
     51.3975        30.7589      "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		S14            
     52.2575        31.2594      "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		S14 
     52.3283        31.3867      "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		S14    
     53.3387        31.1242      "" 	 	"" 	""  		""      "" 		""  	"" 	        "" 		S14
     51.2893562     30.7727299   8.4250002      0.023   6.9180002       0.024   4.2049999       0.138   8.6389999       0.54            New
     55.5620079     31.7993259   13.9390001     0.022   12.3299999      0.028   9.9230003       0.041   7.2919998       0.166           New	

